Geometry-Dependent Online and Offline Approximation for Non-Monotone DR-Submodular Maximization

We study online and offline maximization of nonnegative, non-monotone DR-submodular functions over compact convex down-closed sets $K\subseteq[0,1]^d$ that contain a supplied diagonal point $\zeta\mathbf{1}$. Our online algorithm earns at least $\underline{\alpha}(\zeta)=\frac{1}{2}-\frac{(1-2\zeta)_+^2}{2(3-2\zeta)^2}$ times the reward of the best fixed feasible point, minus $O(\sqrt{T})$, using one possibly stochastic gradient query and one projection per round; $\underline{\alpha}(0)=4/9$. One post-decision noisy value query per round gives $O(T^{3/4})$ regret, and two exact value queries give $O(\sqrt{T})$. Conversely, no offline algorithm with polynomially many exact value-and-gradient queries attains a coefficient above an explicit $\beta_*\approx 0.4704$ at $\zeta=0$, improving the bound $2(e^{-1/2}-e^{-1})\approx 0.478$ of Oveis Gharan and Vondr\'ak (2011); for $\zeta>0$, two families of hard instances give an upper bound that we reduce exactly to finitely many convex problems below $\zeta=1/8$ and give in closed form above it. The bound $\beta_*$ also holds for nonnegative submodular set functions under a cardinality constraint, improving the previous $0.478$. Online-to-offline conversion gives $\underline{\alpha}(\zeta)-\varepsilon$ offline, and the upper bound also limits online learners with polynomial query budgets and uniform $O(T^\kappa)$ regret, $\kappa<1$. Both coefficients equal $1/2$ for $\zeta\ge 1/2$ and fall short of $1/2$ by order $(1/2-\zeta)^2$ below. For quadratic objectives we attain $1/2$, and for cubic objectives $\max\{8/17,\,2\sqrt{3-4r}/(1+\sqrt{3-4r})^2\}$ with $r=\min\{\zeta,1/2\}$. For submodular set functions, rounding the multilinear extension gives $\underline{\alpha}(\zeta)-\varepsilon$ under a matroid whose polytope contains $\zeta\mathbf{1}$ and $4/9-\varepsilon$ under a fixed number of knapsack constraints.

==> figures/upper_profile.csv <==
zeta,upper,lower,gap,n,source,n_min,n_max,n_solved,n_pruned,zeta_numerator,zeta_denominator
0,0.470438681380895,0.470438681380894,1E-15,0,endpoint,0,0,0,0,0,1
0.00050000000000000001,0.470513576496418,0.470513576249212,2.47206E-10,1000,numerical,1000,4996,1,3996,1,2000
0.00075000000000000002,0.470551116395501,0.470551116148220,2.47281E-10,666,numerical,666,3330,1,2664,3,4000
0.001,0.470588417959261,0.470588417711882,2.47379E-10,500,numerical,500,2496,1,1996,1,1000
0.0015,0.470663429920651,0.470663429673122,2.47529E-10,333,numerical,333,1663,1,1330,3,2000
0.002,0.470737938156885,0.470737937909182,2.47703E-10,250,numerical,250,1246,1,996,1,500
0.0025000000000000001,0.470812616005766,0.470812615757888,2.47878E-10,200,numerical,200,996,1,796,1,400
0.0030000000000000001,0.470889035841543,0.470889035593492,2.48051E-10,166,numerical,166,830,1,664,3,1000
0.0035000000000000001,0.470964954320694,0.470964954072467,2.48227E-10,142,numerical,142,711,1,569,7,2000
0.0040000000000000001,0.471036314868254,0.471036314619874,2.48380E-10,125,numerical,125,621,1,496,1,250
0.0044999999999999997,0.471111438426397,0.471111438177841,2.48556E-10,111,numerical,111,552,1,441,9,2000
0.0050000000000000001,0.471185163661629,0.471185163412896,2.48733E-10,100,numerical,100,496,1,396,1,200
0.0052500000000000003,0.471224296097078,0.471224295848270,2.48808E-10,95,numerical,95,473,1,378,21,4000
0.0054999999999999997,0.471267757673250,0.471267757424321,2.48929E-10,90,numerical,90,451,2,360,11,2000
0.0057499999999999999,0.471301030673321,0.471301030424332,2.48989E-10,87,numerical,86,431,2,344,23,4000
0.0060000000000000001,0.471337359047979,0.471337358798893,2.49086E-10,83,numerical,83,413,1,330,3,500
0.0060625000000000002,0.471348267468337,0.471348267219233,2.49104E-10,82,numerical,82,409,1,327,97,16000
0.0061250000000000002,0.471359444024077,0.471359443774955,2.49122E-10,81,numerical,81,405,1,324,49,8000
0.0061406250000000002,0.471359444024077,0.471359443774955,2.49122E-10,81,numerical,81,404,1,323,393,64000
0.0061562500000000003,0.471359444024077,0.471359443774955,2.49122E-10,81,numerical,81,403,1,322,197,32000
0.0061640625000000003,0.471359444024077,0.471359443774955,2.49122E-10,81,numerical,81,402,1,321,789,128000
0.0061718750000000003,0.471359444024077,0.471359443774955,2.49122E-10,81,numerical,81,402,1,321,79,12800
0.0061757812499999998,0.471364070834455,0.471364070585307,2.49148E-10,81,numerical,80,401,2,320,1581,256000
0.0061796875000000003,0.471370172785548,0.471370172536398,2.49150E-10,81,numerical,80,401,2,320,791,128000
0.0061835937499999999,0.471370898429825,0.471370898180661,2.49164E-10,80,numerical,80,401,2,320,1583,256000
0.0061875000000000003,0.471370898429825,0.471370898180661,2.49164E-10,80,numerical,80,401,1,321,99,16000
0.0062187500000000003,0.471370898429825,0.471370898180661,2.49164E-10,80,numerical,80,399,1,319,199,32000
0.0062500000000000003,0.471370898429825,0.471370898180661,2.49164E-10,80,numerical,80,396,1,316,1,160
0.0063749999999999996,0.471394684059751,0.471394683810527,2.49224E-10,78,numerical,78,389,1,311,51,8000
0.0064999999999999997,0.471416782443780,0.471416782194535,2.49245E-10,77,numerical,76,381,2,304,13,2000
0.0066249999999999998,0.471432728240391,0.471432727991090,2.49301E-10,75,numerical,75,374,1,299,53,8000
0.0067499999999999999,0.471446091439725,0.471446091190383,2.49342E-10,74,numerical,74,367,1,293,27,4000
0.0068125,0.471459818759176,0.471459818509817,2.49359E-10,73,numerical,73,363,1,290,109,16000
0.006875,0.471473925135033,0.471473924885633,2.49400E-10,72,numerical,72,360,1,288,11,1600
0.0069062500000000001,0.471473925135033,0.471473924885633,2.49400E-10,72,numerical,72,358,1,286,221,32000
0.0069375000000000001,0.471473925135033,0.471473924885633,2.49400E-10,72,numerical,72,357,1,285,111,16000
0.0069414062499999997,0.471473925135033,0.471473924885633,2.49400E-10,72,numerical,72,357,1,285,1777,256000
0.0069453125000000001,0.471475161510912,0.471475161261512,2.49400E-10,72,numerical,71,356,2,284,889,128000
0.0069492187499999997,0.471480702281212,0.471480702031810,2.49402E-10,72,numerical,71,356,2,284,1779,256000
0.0069531250000000001,0.471486205533429,0.471486205284025,2.49404E-10,72,numerical,71,356,2,284,89,12800
0.0069609375000000001,0.471488426716507,0.471488426467067,2.49440E-10,71,numerical,71,356,1,285,891,128000
0.0069687500000000001,0.471488426716507,0.471488426467067,2.49440E-10,71,numerical,71,355,1,284,223,32000
0.0069843750000000001,0.471488426716507,0.471488426467067,2.49440E-10,71,numerical,71,354,1,283,447,64000
0.0070000000000000001,0.471488426716507,0.471488426467067,2.49440E-10,71,numerical,71,354,1,283,7,1000
0.0072031250000000003,0.471518683512645,0.471518683263147,2.49498E-10,69,numerical,69,344,1,275,461,64000
0.0074062499999999996,0.471550735611834,0.471550735362257,2.49577E-10,67,numerical,67,334,1,267,237,32000
0.0075078124999999997,0.471567485647006,0.471567485397389,2.49617E-10,66,numerical,66,329,1,263,961,128000
0.0076093749999999998,0.471584747851792,0.471584747602136,2.49656E-10,65,numerical,65,325,1,260,487,64000
0.0076347656249999996,0.471584747851792,0.471584747602136,2.49656E-10,65,numerical,65,324,1,259,3909,512000
0.0076601562500000003,0.471584747851792,0.471584747602136,2.49656E-10,65,numerical,65,323,1,258,1961,256000
0.0076728515625000002,0.471584747851792,0.471584747602136,2.49656E-10,65,numerical,65,322,1,257,7857,1024000
0.0076855468750000001,0.471584747851792,0.471584747602136,2.49656E-10,65,numerical,65,322,1,257,787,102400
0.0076982421875,0.471592469969425,0.471592469719743,2.49682E-10,65,numerical,64,321,2,256,7883,1024000
0.0077109374999999999,0.471602546082952,0.471602545833256,2.49696E-10,64,numerical,64,321,2,256,987,128000
0.0077617187500000004,0.471602546082952,0.471602545833256,2.49696E-10,64,numerical,64,319,1,255,1987,256000
0.0078125,0.471602546082952,0.471602545833256,2.49696E-10,64,numerical,64,316,1,252,1,128
0.007820250496031746,0.471612487973310,0.471612487723587,2.49723E-10,64,numerical,63,316,2,252,1009,129024
0.007828000992063492,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,316,2,252,505,64512
0.007835751488095238,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,316,1,253,337,43008
0.007843501984126984,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,315,1,252,253,32256
0.007859002976190476,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,315,1,252,169,21504
0.007874503968253968,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,314,1,251,127,16128
0.0079055059523809521,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,313,1,250,85,10752
0.0079365079365079361,0.471620905558818,0.471620905309060,2.49758E-10,63,numerical,63,311,1,248,1,126
0.0079444444444444449,0.471630952520312,0.471630952270551,2.49761E-10,63,numerical,62,311,2,248,143,18000
0.0079523809523809521,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,311,2,248,167,21000
0.007960317460317461,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,311,1,249,1003,126000
0.0079682539682539681,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,310,1,248,251,31500
0.0079841269841269841,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,310,1,248,503,63000
0.0080000000000000002,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,309,1,247,1,125
0.008032258064516129,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,308,1,246,249,31000
0.0080645161290322578,0.471639853338780,0.471639853088983,2.49797E-10,62,numerical,62,306,1,244,1,124
0.0080727789529349558,0.471650173438057,0.471650173188256,2.49801E-10,62,numerical,61,306,2,244,977,121024
0.0080810417768376521,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,306,2,244,489,60512
0.0080893046007403484,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,306,1,245,979,121024
0.0080975674246430464,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,305,1,244,245,30256
0.0081140930724484406,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,305,1,244,491,60512
0.0081306187202538332,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,304,1,243,123,15128
0.0081636700158646217,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,303,1,242,247,30256
0.0081967213114754103,0.471659418237469,0.471659417987633,2.49836E-10,61,numerical,61,301,1,240,1,122
0.0082052595628415298,0.471669938249684,0.471669937999821,2.49863E-10,61,numerical,60,301,2,240,961,117120
0.0082137978142076511,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,301,2,240,481,58560
0.0082223360655737706,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,301,1,241,321,39040
0.0082308743169398901,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,300,1,240,241,29280
0.0082479508196721309,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,300,1,240,161,19520
0.0082650273224043717,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,299,1,239,121,14640
0.0082991803278688516,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,298,1,238,81,9760
0.0083333333333333332,0.471679630801312,0.471679630551415,2.49897E-10,60,numerical,60,296,1,236,1,120
0.0083421610169491529,0.471690358230917,0.471690357981016,2.49901E-10,60,numerical,59,296,2,236,63,7552
0.0083509887005649725,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,296,2,236,473,56640
0.0083598163841807904,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,296,1,237,947,113280
0.0083686440677966101,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,295,1,236,79,9440
0.0083862994350282494,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,295,1,236,95,11328
0.0084039548022598869,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,294,1,235,119,14160
0.0084392655367231638,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,293,1,234,239,28320
0.0084745762711864406,0.471700523667955,0.471700523418020,2.49935E-10,59,numerical,59,291,1,232,1,118
0.0084837083576855647,0.471711466998719,0.471711466748780,2.49939E-10,59,numerical,58,291,2,232,929,109504
0.0084928404441846871,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,291,2,232,465,54752
0.0085019725306838111,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,291,1,233,931,109504
0.0085111046171829335,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,290,1,232,233,27376
0.0085293687901811799,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,290,1,232,467,54752
0.008547632963179428,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,289,1,231,117,13688
0.0085841613091759209,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,288,1,230,235,27376
0.0086206896551724137,0.471722131848620,0.471722131598624,2.49996E-10,58,numerical,58,286,1,228,1,116
0.0086301421657592262,0.471733299445479,0.471733299195479,2.50000E-10,58,numerical,57,286,2,228,913,105792
0.0086395946763460369,0.471744325308073,0.471744325058069,2.50004E-10,58,numerical,57,286,2,228,457,52896
0.0086490471869328494,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,286,1,229,305,35264
0.0086584996975196619,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,285,1,228,229,26448
0.0086774047186932851,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,285,1,228,153,17632
0.0086963097398669083,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,284,1,227,115,13224
0.0087341197822141566,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,283,1,226,77,8816
0.008771929824561403,0.471744492787150,0.471744492537117,2.50033E-10,57,numerical,57,281,1,224,1,114
0.0087817199248120294,0.471755893860907,0.471755893610846,2.50061E-10,57,numerical,56,281,2,224,299,34048
0.0087915100250626575,0.471767148187327,0.471767147937262,2.50065E-10,57,numerical,56,281,2,224,449,51072
0.0088013001253132838,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,281,1,225,899,102144
0.0088110902255639102,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,280,1,224,75,8512
0.0088306704260651629,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,280,1,224,451,51072
0.0088502506265664155,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,279,1,223,113,12768
0.0088894110275689227,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,278,1,222,227,25536
0.0089285714285714281,0.471767646177607,0.471767645927512,2.50095E-10,56,numerical,56,276,1,220,1,112
0.0089374999999999993,0.471777901413869,0.471777901163748,2.50121E-10,56,numerical,55,276,2,220,143,16000
0.0089464285714285722,0.471788038716725,0.471788038466600,2.50125E-10,56,numerical,55,276,2,220,501,56000
0.0089553571428571434,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,276,2,220,1003,112000
0.0089642857142857146,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,275,1,220,251,28000
0.0089821428571428569,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,275,1,220,503,56000
0.0089999999999999993,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,274,1,219,9,1000
0.0090454545454545458,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,273,1,218,199,22000
0.0090909090909090905,0.471791635135496,0.471791634885341,2.50155E-10,55,numerical,55,271,1,216,1,110
0.0091014309764309766,0.471803533397735,0.471803533147576,2.50159E-10,55,numerical,54,271,2,216,173,19008
0.0091119528619528628,0.471815273734113,0.471815273483927,2.50186E-10,55,numerical,54,271,2,216,433,47520
0.0091224747474747472,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,271,2,216,289,31680
0.0091329966329966334,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,270,1,216,217,23760
0.009154040404040404,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,270,1,216,29,3168
0.0091750841750841746,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,269,1,215,109,11880
0.0092171717171717175,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,268,1,214,73,7920
0.0092592592592592587,0.471816505705423,0.471816505455209,2.50214E-10,54,numerical,54,266,1,212,1,108
0.0092701781970649898,0.471828668651743,0.471828668401523,2.50220E-10,54,numerical,53,266,2,212,283,30528
0.0092810971348707191,0.471840667753513,0.471840667503267,2.50246E-10,54,numerical,53,266,2,212,425,45792
0.0092920160726764501,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,266,2,212,851,91584
0.0093029350104821811,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,265,1,212,71,7632
0.0093247728860936414,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,265,1,212,427,45792
0.0093466107617051018,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,264,1,211,107,11448
0.0093902865129280224,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,263,1,210,215,22896
0.009433962264150943,0.471842307346479,0.471842307096205,2.50274E-10,53,numerical,53,261,1,208,1,106
0.0094453011611030473,0.471854746627271,0.471854746376969,2.50302E-10,53,numerical,52,261,2,208,833,88192
0.0094566400580551532,0.471867015938788,0.471867015688482,2.50306E-10,53,numerical,52,261,2,208,417,44096
0.0094679789550072575,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,261,2,208,835,88192
0.0094793178519593617,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,260,1,208,209,22048
0.0095019956458635702,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,260,1,208,419,44096
0.0095246734397677786,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,259,1,207,105,11024
0.0095700290275761973,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,258,1,206,211,22048
0.0096153846153846159,0.471869093326638,0.471869093076281,2.50357E-10,52,numerical,52,256,1,204,1,104
0.0096271681749622931,0.471881821398420,0.471881821148058,2.50362E-10,52,numerical,51,256,2,204,817,84864
0.0096389517345399703,0.471894373117852,0.471894372867486,2.50366E-10,52,numerical,51,256,2,204,409,42432
0.0096507352941176475,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,256,2,204,21,2176
0.0096625188536953246,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,255,1,204,205,21216
0.009686085972850679,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,255,1,204,137,14144
0.0097096530920060334,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,254,1,203,103,10608
0.0097567873303167421,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,253,1,202,69,7072
0.0098039215686274508,0.471896920795075,0.471896920544659,2.50416E-10,51,numerical,51,251,1,200,1,102
0.0098161764705882362,0.471909951304616,0.471909951054195,2.50421E-10,51,numerical,50,251,2,200,267,27200
0.0098284313725490197,0.471922798419959,0.471922798169510,2.50449E-10,51,numerical,50,251,2,200,401,40800
0.0098406862745098033,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,251,2,200,803,81600
0.0098529411764705886,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,250,1,200,67,6800
0.0098774509803921575,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,250,1,200,403,40800
0.0099019607843137247,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,249,1,199,101,10200
0.0099509803921568624,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,248,1,198,203,20400
0.01,0.471925852081555,0.471925851831080,2.50475E-10,50,numerical,50,246,1,196,1,100
0.010012755102040817,0.471939199126895,0.471939198876392,2.50503E-10,50,numerical,49,246,2,196,157,15680
0.010025510204081633,0.471952355308402,0.471952355057895,2.50507E-10,50,numerical,49,246,2,196,393,39200
0.01003826530612245,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,246,2,196,787,78400
0.010051020408163266,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,245,1,196,197,19600
0.010076530612244897,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,245,1,196,79,7840
0.01010204081632653,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,244,1,195,99,9800
0.010153061224489796,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,243,1,194,199,19600
0.01020408163265306,0.471955953779893,0.471955953529336,2.50557E-10,49,numerical,49,241,1,192,1,98
0.010217368197278911,0.471969632870268,0.471969632619707,2.50561E-10,49,numerical,48,241,2,192,769,75264
0.010230654761904762,0.471983113086859,0.471983112836271,2.50588E-10,49,numerical,48,241,2,192,55,5376
0.010243941326530613,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,241,2,192,257,25088
0.010257227891156462,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,240,1,192,193,18816
0.010283801020408163,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,240,1,192,129,12544
0.010310374149659863,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,239,1,191,97,9408
0.010363520408163265,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,238,1,190,65,6272
0.010416666666666666,0.471987298587080,0.471987298336443,2.50637E-10,48,numerical,48,236,1,188,1,96
0.010430518617021276,0.472001325956717,0.472001325706074,2.50643E-10,48,numerical,47,236,2,188,251,24064
0.010444370567375887,0.472015146269068,0.472015146018398,2.50670E-10,48,numerical,47,236,2,188,377,36096
0.010458222517730497,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,236,2,188,755,72192
0.010472074468085107,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,235,1,188,63,6016
0.010499778368794326,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,235,1,188,379,36096
0.010527482269503546,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,234,1,187,95,9024
0.010582890070921986,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,233,1,186,191,18048
0.010638297872340425,0.472019964988054,0.472019964737335,2.50719E-10,47,numerical,47,231,1,184,1,94
0.010652752081406106,0.472034358351636,0.472034358100913,2.50723E-10,47,numerical,46,231,2,184,737,69184
0.010667206290471786,0.472048535770090,0.472048535519339,2.50751E-10,47,numerical,46,231,2,184,369,34592
0.010681660499537466,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,231,2,184,739,69184
0.010696114708603145,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,230,1,184,185,17296
0.010725023126734505,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,230,1,184,371,34592
0.010753931544865866,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,229,1,183,93,8648
0.010811748381128585,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,228,1,182,187,17296
0.010869565217391304,0.472054038270739,0.472054038019940,2.50799E-10,46,numerical,46,226,1,180,1,92
0.010885869565217391,0.472069989238866,0.472069988988062,2.50804E-10,46,numerical,45,226,2,180,2003,184000
0.010902173913043479,0.472085676987891,0.472085676737058,2.50833E-10,46,numerical,45,226,2,180,1003,92000
0.010918478260869564,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,225,2,179,2009,184000
0.010934782608695652,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,225,1,180,503,46000
0.010967391304347826,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,224,1,179,1009,92000
0.010999999999999999,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,224,1,179,11,1000
0.011055555555555556,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,223,1,178,199,18000
0.011111111111111112,0.472089611359119,0.472089611108241,2.50878E-10,45,numerical,45,221,1,176,1,90
0.01112689393939394,0.472104795239857,0.472104794988951,2.50906E-10,45,numerical,44,221,2,176,47,4224
0.011142676767676768,0.472119743347852,0.472119743096941,2.50911E-10,45,numerical,44,221,2,176,353,31680
0.011146622474747474,0.472123443510938,0.472123443260025,2.50913E-10,45,numerical,44,221,2,176,565,50688
0.011150568181818182,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,221,2,176,157,14080
0.011154513888888889,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,221,2,176,257,23040
0.011158459595959597,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,221,2,176,707,63360
0.01116635101010101,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,220,2,175,283,25344
0.011174242424242425,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,220,1,176,59,5280
0.01120580808080808,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,220,1,176,71,6336
0.011237373737373737,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,219,1,175,89,7920
0.01130050505050505,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,218,1,174,179,15840
0.011363636363636364,0.472126785309050,0.472126785058069,2.50981E-10,44,numerical,44,216,1,172,1,88
0.011380153276955603,0.472142396764180,0.472142396513194,2.50986E-10,44,numerical,43,216,2,172,689,60544
0.011396670190274842,0.472157761776913,0.472157761525899,2.51014E-10,44,numerical,43,216,2,172,345,30272
0.011400799418604651,0.472161564380902,0.472161564129886,2.51016E-10,44,numerical,43,216,2,172,251,22016
0.011404928646934461,0.472165351536581,0.472165351285565,2.51016E-10,44,numerical,43,216,2,172,1381,121088
0.011409057875264271,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,216,2,172,2763,242176
0.011413187103594079,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,216,2,172,691,60544
0.0114214455602537,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,215,2,171,1383,121088
0.011429704016913319,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,215,1,172,173,15136
0.011462737843551797,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,215,1,172,347,30272
0.011495771670190275,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,214,1,171,87,7568
0.011561839323467231,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,213,1,170,175,15136
0.011627906976744186,0.472165670756482,0.472165670505399,2.51083E-10,43,numerical,43,211,1,168,1,86
0.011645210409745293,0.472181733637007,0.472181733385918,2.51089E-10,43,numerical,42,211,2,168,673,57792
0.011662513842746402,0.472197538588938,0.472197538337845,2.51093E-10,43,numerical,42,211,2,168,337,28896
0.011666839700996677,0.472201449441296,0.472201449190202,2.51094E-10,43,numerical,42,211,2,168,899,77056
0.011671165559246955,0.472205344044700,0.472205343793581,2.51119E-10,43,numerical,42,211,2,168,1349,115584
0.011675491417497231,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,211,2,168,2699,231168
0.011679817275747508,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,211,2,168,225,19264
0.011688468992248062,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,210,2,167,193,16512
0.011697120708748615,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,210,1,168,169,14448
0.011731727574750831,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,210,1,168,113,9632
0.011766334440753045,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,209,1,167,85,7224
0.011835548172757475,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,208,1,166,57,4816
0.011904761904761904,0.472206388359213,0.472206388108052,2.51161E-10,42,numerical,42,206,1,164,1,84
0.011928571428571429,0.472228034012756,0.472228033761564,2.51192E-10,42,numerical,41,206,2,164,167,14000
0.011952380952380952,0.472249070632175,0.472249070380889,2.51286E-10,41,numerical,41,206,2,164,251,21000
0.011976190476190475,0.472249070632175,0.472249070380889,2.51286E-10,41,numerical,41,205,1,164,503,42000
0.012,0.472249070632175,0.472249070380889,2.51286E-10,41,numerical,41,205,1,164,3,250
0.012097560975609756,0.472249070632175,0.472249070380889,2.51286E-10,41,numerical,41,203,1,162,62,5125
0.012195121951219513,0.472249070632175,0.472249070380889,2.51286E-10,41,numerical,41,201,1,160,1,82
0.012214176829268293,0.472266116762901,0.472266116511610,2.51291E-10,41,numerical,40,201,2,160,641,52480
0.012233231707317074,0.472282879071909,0.472282878820590,2.51319E-10,41,numerical,40,201,2,160,321,26240
0.012242759146341464,0.472291153429566,0.472291153178244,2.51322E-10,41,numerical,40,201,2,160,257,20992
0.012252286585365854,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,201,2,160,643,52480
0.012261814024390244,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,200,2,159,1287,104960
0.012271341463414635,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,200,1,160,161,13120
0.012309451219512196,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,200,1,160,323,26240
0.012347560975609757,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,199,1,159,81,6560
0.012423780487804879,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,198,1,158,163,13120
0.012500000000000001,0.472293863289490,0.472293863038103,2.51387E-10,40,numerical,40,196,1,156,1,80
0.012520032051282052,0.472311445882223,0.472311445630808,2.51415E-10,40,numerical,39,196,2,156,125,9984
0.012540064102564103,0.472328730072906,0.472328729821486,2.51420E-10,40,numerical,39,196,2,156,313,24960
0.012550080128205129,0.472337260141378,0.472337259889955,2.51423E-10,40,numerical,39,196,2,156,1253,99840
0.012560096153846154,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,196,2,156,209,16640
0.01257011217948718,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,195,2,155,251,19968
0.012580128205128206,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,195,1,156,157,12480
0.012620192307692308,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,195,1,156,21,1664
0.01266025641025641,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,194,1,155,79,6240
0.012740384615384615,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,193,1,154,53,4160
0.01282051282051282,0.472340926636411,0.472340926384902,2.51509E-10,39,numerical,39,191,1,152,1,78
0.012842948717948718,0.472360230252060,0.472360230000545,2.51515E-10,39,numerical,38,191,2,152,4007,312000
0.012865384615384615,0.472379178311368,0.472379178059824,2.51544E-10,39,numerical,38,191,2,152,669,52000
0.01287099358974359,0.472383859731485,0.472383859479939,2.51546E-10,39,numerical,38,191,2,152,16063,1248000
0.012876602564102564,0.472388518866994,0.472388518615448,2.51546E-10,39,numerical,38,191,2,152,1607,124800
0.012882211538461539,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,191,2,152,5359,416000
0.012887820512820513,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,190,2,151,4021,312000
0.012899038461538462,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,190,2,151,2683,208000
0.012910256410256411,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,190,1,152,1007,78000
0.012955128205128206,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,189,1,151,2021,156000
0.012999999999999999,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,189,1,151,13,1000
0.013078947368421053,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,188,1,150,497,38000
0.013157894736842105,0.472390437631401,0.472390437379770,2.51631E-10,38,numerical,38,186,1,148,1,76
0.013180120910384069,0.472409196647090,0.472409196395429,2.51661E-10,38,numerical,37,186,2,148,593,44992
0.013202347083926031,0.472427624954403,0.472427624702737,2.51666E-10,38,numerical,37,186,2,148,297,22496
0.013213460170697014,0.472436714950196,0.472436714698527,2.51669E-10,38,numerical,37,186,2,148,1189,89984
0.013224573257467995,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,186,2,148,595,44992
0.013235686344238976,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,185,2,147,1191,89984
0.013246799431009957,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,185,2,147,149,11248
0.013291251778093883,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,185,1,148,299,22496
0.013335704125177809,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,184,1,147,75,5624
0.013424608819345662,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,183,1,146,151,11248
0.013513513513513514,0.472442592173092,0.472442591921339,2.51753E-10,37,numerical,37,181,1,144,1,74
0.013536974474474474,0.472461997678177,0.472461997426394,2.51783E-10,37,numerical,36,181,2,144,577,42624
0.013560435435435435,0.472481054803913,0.472481054552102,2.51811E-10,37,numerical,36,181,2,144,289,21312
0.013572165915915917,0.472490452142989,0.472490451891175,2.51814E-10,37,numerical,36,181,2,144,1157,85248
0.013583896396396396,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,181,2,144,193,14208
0.013595626876876876,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,180,2,143,1159,85248
0.013607357357357358,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,180,2,143,145,10656
0.013654279279279279,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,180,1,144,97,7104
0.013701201201201201,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,179,1,143,73,5328
0.013795045045045045,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,178,1,142,49,3552
0.013888888888888888,0.472497607244994,0.472497606993096,2.51898E-10,36,numerical,36,176,1,140,1,72
0.013916666666666667,0.472520090557906,0.472520090305979,2.51927E-10,36,numerical,35,176,2,140,167,12000
0.013944444444444445,0.472542111914109,0.472542111662175,2.51934E-10,36,numerical,35,176,2,140,251,18000
0.013951388888888888,0.472547544820666,0.472547544568707,2.51959E-10,36,numerical,35,176,2,140,2009,144000
0.013958333333333333,0.472552948679558,0.472552948427598,2.51960E-10,36,numerical,35,176,2,140,67,4800
0.013965277777777778,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,176,2,140,2011,144000
0.013972222222222223,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,175,2,139,503,36000
0.013986111111111111,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,175,2,139,1007,72000
0.014,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,175,1,140,7,500
0.014142857142857143,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,173,1,138,99,7000
0.014285714285714285,0.472555724836213,0.472555724584167,2.52046E-10,35,numerical,35,171,1,136,1,70
0.014311974789915966,0.472576560833358,0.472576560581287,2.52071E-10,35,numerical,34,171,2,136,109,7616
0.014338235294117646,0.472597007474473,0.472597007222368,2.52105E-10,35,numerical,34,171,2,136,39,2720
0.014351365546218487,0.472607084175375,0.472607083923273,2.52102E-10,35,numerical,34,171,2,136,1093,76160
0.014364495798319327,0.472617063108133,0.472617062856028,2.52105E-10,35,numerical,34,171,2,136,547,38080
0.014377626050420167,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,170,2,135,219,15232
0.014390756302521008,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,170,2,135,137,9520
0.01444327731092437,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,170,1,136,55,3808
0.014495798319327732,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,169,1,135,69,4760
0.014600840336134454,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,168,1,134,139,9520
0.014705882352941176,0.472617214383511,0.472617214131304,2.52207E-10,34,numerical,34,166,1,132,1,68
0.014742647058823529,0.472645678321313,0.472645678069074,2.52239E-10,34,numerical,33,166,2,132,401,27200
0.014779411764705883,0.472673422359165,0.472673422106895,2.52270E-10,34,numerical,33,166,2,132,201,13600
0.01478860294117647,0.472680245414050,0.472680245161778,2.52272E-10,34,numerical,33,166,2,132,1609,108800
0.014797794117647058,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,165,2,131,161,10880
0.014806985294117647,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,165,2,131,1611,108800
0.014816176470588235,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,165,2,131,403,27200
0.014834558823529412,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,165,1,132,807,54400
0.014852941176470588,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,165,1,132,101,6800
0.014926470588235295,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,164,1,131,203,13600
0.014999999999999999,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,163,1,130,3,200
0.015075757575757576,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,162,1,129,199,13200
0.015151515151515152,0.472682377889417,0.472682377637044,2.52373E-10,33,numerical,33,161,1,128,1,66
0.015181107954545454,0.472704860793744,0.472704860541342,2.52402E-10,33,numerical,32,161,2,128,171,11264
0.015210700757575758,0.472726905550499,0.472726905298091,2.52408E-10,33,numerical,32,161,2,128,257,16896
0.01522549715909091,0.472737763173076,0.472737762920641,2.52435E-10,33,numerical,32,161,2,128,343,22528
0.01524029356060606,0.472748510614778,0.472748510362341,2.52437E-10,33,numerical,32,161,2,128,515,33792
0.015255089962121212,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,160,2,127,1031,67584
0.015269886363636364,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,160,2,127,43,2816
0.01532907196969697,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,160,1,128,259,16896
0.015388257575757576,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,159,1,127,65,4224
0.015506628787878788,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,158,1,126,131,8448
0.015625,0.472751554226688,0.472751553974127,2.52561E-10,32,numerical,32,156,1,124,1,64
0.015671874999999998,0.472786208456452,0.472786208203859,2.52593E-10,32,numerical,31,156,2,124,1003,64000
0.01571875,0.472819829401890,0.472819829149265,2.52625E-10,32,numerical,31,156,2,124,503,32000
0.015765624999999998,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,155,2,123,1009,64000
0.0158125,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,155,1,124,253,16000
0.01590625,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,154,1,123,509,32000
0.016,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,153,1,122,2,125
0.016064516129032258,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,152,1,121,249,15500
0.016129032258064516,0.472825124978619,0.472825124725873,2.52746E-10,31,numerical,31,151,1,120,1,62
0.016162634408602151,0.472849522103043,0.472849521850267,2.52776E-10,31,numerical,30,151,2,120,481,29760
0.016196236559139786,0.472873422676923,0.472873422424141,2.52782E-10,31,numerical,30,151,2,120,241,14880
0.016213037634408602,0.472885186403893,0.472885186151084,2.52809E-10,31,numerical,30,151,2,120,193,11904
0.016229838709677421,0.472896825159462,0.472896824906650,2.52812E-10,31,numerical,30,151,2,120,161,9920
0.016238239247311829,0.472902597708210,0.472902597455397,2.52813E-10,31,numerical,30,150,2,119,1933,119040
0.016246639784946237,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,150,2,119,967,59520
0.016255040322580645,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,150,2,119,129,7936
0.016263440860215053,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,150,2,119,121,7440
0.016330645161290323,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,150,1,120,81,4960
0.016397849462365593,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,149,1,119,61,3720
0.01653225806451613,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,148,1,118,41,2480
0.016666666666666666,0.472903522111627,0.472903521858671,2.52956E-10,30,numerical,30,146,1,116,1,60
0.016708333333333332,0.472933023717415,0.472933023464452,2.52963E-10,30,numerical,29,146,2,116,401,24000
0.016750000000000001,0.472961811788366,0.472961811535373,2.52993E-10,30,numerical,29,146,2,116,67,4000
0.016770833333333332,0.472975937320303,0.472975937067282,2.53021E-10,30,numerical,29,146,2,116,161,9600
0.016791666666666667,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,145,2,115,403,24000
0.016812500000000001,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,145,2,115,269,16000
0.016833333333333332,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,145,2,115,101,6000
0.016916666666666667,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,144,1,115,203,12000
0.017000000000000001,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,144,1,115,17,1000
0.017120689655172414,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,143,1,114,993,58000
0.017241379310344827,0.472987235367085,0.472987235113922,2.53163E-10,29,numerical,29,141,1,112,1,58
0.017279864532019705,0.473013881871823,0.473013881618629,2.53194E-10,29,numerical,28,141,2,112,449,25984
0.017318349753694583,0.473039961477861,0.473039961224637,2.53224E-10,29,numerical,28,141,2,112,225,12992
0.017337592364532018,0.473052787863218,0.473052787609991,2.53227E-10,29,numerical,28,141,2,112,901,51968
0.017356834975369457,0.473065471808003,0.473065471554774,2.53229E-10,29,numerical,28,141,2,112,451,25984
0.017366456280788176,0.473071760231135,0.473071759977880,2.53255E-10,29,numerical,28,140,2,111,1805,103936
0.017376077586206896,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,140,2,111,129,7424
0.017385698891625615,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,140,2,111,1807,103936
0.017395320197044335,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,140,2,111,113,6496
0.01747229064039409,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,140,1,112,227,12992
0.017549261083743842,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,139,1,111,57,3248
0.017703201970443349,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,138,1,110,115,6496
0.017857142857142856,0.473076823614994,0.473076823361601,2.53393E-10,28,numerical,28,136,1,108,1,56
0.017928571428571429,0.473124694978696,0.473124694725243,2.53453E-10,28,numerical,27,136,2,108,251,14000
0.017999999999999999,0.473170745311996,0.473170745058510,2.53486E-10,28,numerical,27,135,2,107,9,500
0.01825925925925926,0.473172926110972,0.473172925857312,2.53660E-10,27,numerical,27,133,1,106,493,27000
0.018518518518518517,0.473172926110972,0.473172925857312,2.53660E-10,27,numerical,27,131,1,104,1,54
0.018578703703703705,0.473212416144715,0.473212415891013,2.53702E-10,27,numerical,26,131,2,104,4013,216000
0.018638888888888889,0.473250709428569,0.473250709174834,2.53735E-10,27,numerical,26,131,2,104,671,36000
0.018653935185185187,0.473260094923218,0.473260094669481,2.53737E-10,27,numerical,26,131,2,104,16117,864000
0.018668981481481481,0.473269405152910,0.473269404899171,2.53739E-10,27,numerical,26,130,2,103,1613,86400
0.01867650462962963,0.473274032012231,0.473274031758491,2.53740E-10,27,numerical,26,130,2,103,32273,1728000
0.018684027777777779,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,130,2,103,5381,288000
0.018691550925925927,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,130,2,103,32299,1728000
0.018699074074074073,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,130,2,103,4039,216000
0.018729166666666668,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,130,2,103,899,48000
0.01875925925925926,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,130,1,104,1013,54000
0.018879629629629628,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,129,1,103,2039,108000
0.019,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,128,1,102,19,1000
0.019115384615384614,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,127,1,101,497,26000
0.019230769230769232,0.473276278303085,0.473276278049164,2.53921E-10,26,numerical,26,126,1,100,1,52
0.019278846153846153,0.473307138911249,0.473307138657297,2.53952E-10,26,numerical,25,126,2,100,401,20800
0.019326923076923078,0.473337294797355,0.473337294543373,2.53982E-10,26,numerical,25,126,2,100,201,10400
0.019350961538461539,0.473352107489598,0.473352107235589,2.54009E-10,26,numerical,25,126,2,100,161,8320
0.019375,0.473366742854468,0.473366742600457,2.54011E-10,26,numerical,25,126,2,100,31,1600
0.019387019230769232,0.473373993969558,0.473373993715545,2.54013E-10,26,numerical,25,125,2,99,1613,83200
0.019399038461538461,0.473381200495044,0.473381200241005,2.54039E-10,26,numerical,25,125,2,99,807,41600
0.019405048076923077,0.473384787025889,0.473384786771850,2.54039E-10,26,numerical,25,125,2,99,3229,166400
0.019411057692307693,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,125,2,99,323,16640
0.019417067307692309,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,125,2,99,3231,166400
0.019423076923076921,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,125,2,99,101,5200
0.019519230769230768,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,125,1,100,203,10400
0.019615384615384614,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,124,1,99,51,2600
0.019807692307692307,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,123,1,98,103,5200
0.02,0.473387730281100,0.473387730026858,2.54242E-10,25,numerical,25,121,1,96,1,50
0.020052083333333335,0.473420286607364,0.473420286353092,2.54272E-10,25,numerical,24,121,2,96,77,3840
0.020104166666666666,0.473452081086028,0.473452080831724,2.54304E-10,25,numerical,24,121,2,96,193,9600
0.020156250000000001,0.473483110184156,0.473483109929823,2.54333E-10,25,numerical,24,121,2,96,129,6400
0.020208333333333332,0.473508269886421,0.473508269631860,2.54561E-10,24,numerical,24,120,2,95,97,4800
0.020312500000000001,0.473508269886421,0.473508269631860,2.54561E-10,24,numerical,24,120,1,96,13,640
0.020416666666666666,0.473508269886421,0.473508269631860,2.54561E-10,24,numerical,24,119,1,95,49,2400
0.020625000000000001,0.473508269886421,0.473508269631860,2.54561E-10,24,numerical,24,118,1,94,33,1600
0.020833333333333332,0.473508269886421,0.473508269631860,2.54561E-10,24,numerical,24,116,1,92,1,48
0.020916666666666667,0.473558672150639,0.473558671896020,2.54619E-10,24,numerical,23,116,2,92,251,12000
0.021000000000000001,0.473607279777663,0.473607279523011,2.54652E-10,24,numerical,23,116,2,92,21,1000
0.021023097826086957,0.473620433328521,0.473620433073867,2.54654E-10,24,numerical,23,115,2,91,15473,736000
0.021046195652173912,0.473633447558679,0.473633447303999,2.54680E-10,24,numerical,23,115,2,91,1549,73600
0.021069293478260871,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,115,2,91,15507,736000
0.021092391304347827,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,115,2,91,3881,184000
0.021138586956521738,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,115,2,91,7779,368000
0.021184782608695652,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,115,1,92,1949,92000
0.021277173913043478,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,114,1,91,783,36800
0.021369565217391303,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,113,1,90,983,46000
0.021554347826086957,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,112,1,89,1983,92000
0.021739130434782608,0.473639052175224,0.473639051920297,2.54927E-10,23,numerical,23,111,1,88,1,46
0.021804347826086957,0.473677598851271,0.473677598596313,2.54958E-10,23,numerical,22,111,2,88,1003,46000
0.021869565217391303,0.473715142713496,0.473715142458507,2.54989E-10,23,numerical,22,111,2,88,503,23000
0.021902173913043478,0.473733536940144,0.473733536685128,2.55016E-10,23,numerical,22,111,2,88,403,18400
0.021934782608695653,0.473751678333464,0.473751678078445,2.55019E-10,23,numerical,22,110,2,87,1009,46000
0.021951086956521738,0.473760654131313,0.473760653876268,2.55045E-10,23,numerical,22,110,2,87,4039,184000
0.021967391304347827,0.473769566274603,0.473769566019557,2.55046E-10,23,numerical,22,110,2,87,2021,92000
0.021983695652173913,0.473778414951270,0.473778414696223,2.55047E-10,23,numerical,22,110,2,87,809,36800
0.021999999999999999,0.473781434962897,0.473781434707582,2.55315E-10,22,numerical,22,110,2,87,11,500
0.022363636363636363,0.473781434962897,0.473781434707582,2.55315E-10,22,numerical,22,108,1,86,123,5500
0.022727272727272728,0.473781434962897,0.473781434707582,2.55315E-10,22,numerical,22,106,1,84,1,44
0.022863636363636364,0.473858791046492,0.473858790791116,2.55376E-10,22,numerical,21,106,2,84,503,22000
0.023,0.473932134319010,0.473932134063550,2.55460E-10,22,numerical,21,105,2,83,23,1000
0.023404761904761904,0.473937026619177,0.473937026363429,2.55748E-10,21,numerical,21,103,1,82,983,42000
0.023809523809523808,0.473937026619177,0.473937026363429,2.55748E-10,21,numerical,21,101,1,80,1,42
0.023904761904761904,0.473989962598409,0.473989962342603,2.55806E-10,21,numerical,20,101,2,80,251,10500
0.024,0.474041131949973,0.474041131694111,2.55862E-10,21,numerical,20,101,2,80,3,125
0.024062500000000001,0.474073745449613,0.474073745193722,2.55891E-10,21,numerical,20,100,2,79,77,3200
0.024125000000000001,0.474105588812997,0.474105588557078,2.55919E-10,21,numerical,20,100,2,79,193,8000
0.024187500000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,100,2,79,387,16000
0.024250000000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,100,1,80,97,4000
0.024375000000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,99,1,79,39,1600
0.024500000000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,99,1,79,49,2000
0.024750000000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,98,1,78,99,4000
0.025000000000000001,0.474107745106056,0.474107744849827,2.56229E-10,20,numerical,20,96,1,76,1,40
0.025125000000000001,0.474174908819094,0.474174908562782,2.56312E-10,20,numerical,19,96,2,76,201,8000
0.025250000000000002,0.474239324712403,0.474239324456033,2.56370E-10,20,numerical,19,96,2,76,101,4000
0.025312500000000002,0.474270494451069,0.474270494194672,2.56397E-10,20,numerical,19,95,2,75,81,3200
0.025375000000000002,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,95,2,75,203,8000
0.025437499999999998,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,95,2,75,407,16000
0.025499999999999998,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,95,1,76,51,2000
0.025749999999999999,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,94,1,75,103,4000
0.025999999999999999,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,93,1,74,13,500
0.026157894736842106,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,92,1,73,497,19000
0.026315789473684209,0.474295896020227,0.474295895763446,2.56781E-10,19,numerical,19,91,1,72,1,38
0.026486842105263159,0.474384501829271,0.474384501572405,2.56866E-10,19,numerical,18,91,2,72,2013,76000
0.026657894736842106,0.474468485234765,0.474468484977816,2.56949E-10,19,numerical,18,90,2,71,1013,38000
0.026700657894736843,0.474488752326216,0.474488752069266,2.56950E-10,19,numerical,18,90,2,71,8117,304000
0.02674342105263158,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,90,2,71,813,30400
0.026786184210526316,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,90,2,71,8143,304000
0.026828947368421053,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,90,2,71,2039,76000
0.026914473684210526,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,89,1,71,4091,152000
0.027,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,89,1,71,27,1000
0.02738888888888889,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,88,1,70,493,18000
0.027777777777777776,0.474504275132092,0.474504274874712,2.57380E-10,18,numerical,18,86,1,68,1,36
0.02788888888888889,0.474560591099774,0.474560590842339,2.57435E-10,18,numerical,17,86,2,68,251,9000
0.028000000000000001,0.474615178808863,0.474615178551372,2.57491E-10,18,numerical,17,86,2,68,7,250
0.028125000000000001,0.474674508755265,0.474674508497720,2.57545E-10,18,numerical,17,85,2,67,9,320
0.028250000000000001,0.474731616950562,0.474731616692962,2.57600E-10,18,numerical,17,85,2,67,113,4000
0.028375000000000001,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,85,2,67,227,8000
0.028500000000000001,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,84,1,67,57,2000
0.028750000000000001,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,83,1,66,23,800
0.029000000000000001,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,83,1,66,29,1000
0.029205882352941175,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,82,1,65,993,34000
0.029411764705882353,0.474736303787189,0.474736303529114,2.58075E-10,17,numerical,17,81,1,64,1,34
0.029558823529411766,0.474808170799678,0.474808170541520,2.58158E-10,17,numerical,16,81,2,64,201,6800
0.029705882352941176,0.474877358466894,0.474877358208681,2.58213E-10,17,numerical,16,81,2,64,101,3400
0.029779411764705881,0.474910939999516,0.474910939741275,2.58241E-10,17,numerical,16,80,2,63,81,2720
0.029852941176470589,0.474943842260382,0.474943842002090,2.58292E-10,17,numerical,16,80,2,63,203,6800
0.02988970588235294,0.474960037644058,0.474960037385765,2.58293E-10,17,numerical,16,80,2,63,813,27200
0.029926470588235294,0.474976062139066,0.474976061880747,2.58319E-10,17,numerical,16,80,2,63,407,13600
0.029944852941176471,0.474984010021901,0.474984009763583,2.58318E-10,17,numerical,16,80,2,63,1629,54400
0.029963235294117648,0.474991915056871,0.474991914798552,2.58319E-10,17,numerical,16,80,2,63,163,5440
0.029981617647058825,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,80,2,63,1631,54400
0.029999999999999999,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,80,2,63,3,100
0.030499999999999999,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,78,1,62,61,2000
0.031,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,77,1,61,31,1000
0.031125,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,77,1,61,249,8000
0.03125,0.474996212741268,0.474996212482400,2.58868E-10,16,numerical,16,76,1,60,1,32
0.0314375,0.475084485864781,0.475084485605804,2.58977E-10,16,numerical,15,76,2,60,503,16000
0.031625,0.475168936194465,0.475168935935407,2.59058E-10,16,numerical,15,76,2,60,253,8000
0.031718749999999997,0.475209714689575,0.475209714430490,2.59085E-10,16,numerical,15,75,2,59,203,6400
0.0318125,0.475249521572350,0.475249521313240,2.59110E-10,16,numerical,15,75,2,59,509,16000
0.031859375000000002,0.475269058729566,0.475269058470429,2.59137E-10,16,numerical,15,75,2,59,2039,64000
0.031906249999999997,0.475288350891958,0.475288350632797,2.59161E-10,16,numerical,15,75,2,59,1021,32000
0.031953124999999999,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,75,2,59,409,12800
0.032000000000000001,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,75,2,59,4,125
0.032500000000000001,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,73,1,58,13,400
0.033000000000000002,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,72,1,57,33,1000
0.033166666666666664,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,72,1,57,199,6000
0.033333333333333333,0.475289291862548,0.475289291602760,2.59788E-10,15,numerical,15,71,1,56,1,30
0.033500000000000002,0.475365333992472,0.475365333732602,2.59870E-10,15,numerical,14,71,2,56,67,2000
0.033666666666666664,0.475438760470431,0.475438760210482,2.59949E-10,15,numerical,14,71,2,56,101,3000
0.033833333333333333,0.475509547831308,0.475509547571306,2.60002E-10,15,numerical,14,70,2,55,203,6000
0.034000000000000002,0.475577670981451,0.475577670721373,2.60078E-10,15,numerical,14,70,2,55,17,500
0.034062500000000002,0.475602525015668,0.475602524755565,2.60103E-10,15,numerical,14,70,2,55,109,3200
0.034125000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,70,2,55,273,8000
0.034187500000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,70,2,55,547,16000
0.034250000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,69,2,54,137,4000
0.034375000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,69,1,55,11,320
0.034500000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,69,1,55,69,2000
0.034750000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,68,1,54,139,4000
0.035000000000000003,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,68,1,54,7,200
0.035357142857142858,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,67,1,53,99,2800
0.035714285714285712,0.475622237141653,0.475622236880793,2.60860E-10,14,numerical,14,66,1,52,1,28
0.035857142857142858,0.475685299692010,0.475685299431096,2.60914E-10,14,numerical,13,66,2,52,251,7000
0.035999999999999997,0.475746716437541,0.475746716176548,2.60993E-10,14,numerical,13,66,2,52,9,250
0.036249999999999998,0.475850201651602,0.475850201390505,2.61097E-10,14,numerical,13,65,2,51,29,800
0.036499999999999998,0.475948546082237,0.475948545821065,2.61172E-10,14,numerical,13,65,2,51,73,2000
0.036562499999999998,0.475972320554920,0.475972320293723,2.61197E-10,14,numerical,13,65,2,51,117,3200
0.036624999999999998,0.475995768097142,0.475995767835921,2.61221E-10,14,numerical,13,65,2,51,293,8000
0.036640625000000003,0.476001578774711,0.476001578513490,2.61221E-10,14,numerical,13,65,2,51,469,12800
0.036656250000000001,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,65,2,51,1173,32000
0.036671875,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,65,2,51,2347,64000
0.036687499999999998,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,65,2,51,587,16000
0.036718750000000001,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,65,2,51,47,1280
0.036749999999999998,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,65,2,51,147,4000
0.036874999999999998,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,64,2,50,59,1600
0.036999999999999998,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,64,1,51,37,1000
0.037499999999999999,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,63,1,50,3,80
0.037999999999999999,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,62,1,49,19,500
0.038230769230769228,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,62,1,49,497,13000
0.038461538461538464,0.476003638299197,0.476003638037082,2.62115E-10,13,numerical,13,61,1,48,1,26
0.038730769230769228,0.476117005906593,0.476117005644346,2.62247E-10,13,numerical,12,61,2,48,1007,26000
0.039,0.476225401645445,0.476225401383094,2.62351E-10,13,numerical,12,61,2,48,39,1000
0.03925,0.476321547837650,0.476321547575199,2.62451E-10,13,numerical,12,60,2,47,157,4000
0.0395,0.476413297894768,0.476413297632246,2.62522E-10,13,numerical,12,60,2,47,79,2000
0.039531249999999997,0.476424454568263,0.476424454305716,2.62547E-10,13,numerical,12,60,2,47,253,6400
0.0395625,0.476435541503532,0.476435541240986,2.62546E-10,13,numerical,12,60,2,47,633,16000
0.039578124999999999,0.476441058833296,0.476441058570751,2.62545E-10,13,numerical,12,60,2,47,2533,64000
0.039593749999999997,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,60,2,47,1267,32000
0.039609375000000002,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,60,2,47,507,12800
0.039625,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,60,2,47,317,8000
0.039687500000000001,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,59,2,46,127,3200
0.039750000000000001,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,59,2,46,159,4000
0.039875000000000001,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,59,2,46,319,8000
0.040000000000000001,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,59,1,47,1,25
0.040500000000000001,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,58,1,46,81,2000
0.041000000000000002,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,57,1,45,41,1000
0.041333333333333333,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,57,1,45,31,750
0.041666666666666664,0.476444674877619,0.476444674613981,2.63638E-10,12,numerical,12,56,1,44,1,24
0.041833333333333333,0.476512761866947,0.476512761603229,2.63718E-10,12,numerical,11,56,2,44,251,6000
0.042000000000000003,0.476579270130975,0.476579269867179,2.63796E-10,12,numerical,11,56,2,44,21,500
0.042250000000000003,0.476676049384807,0.476676049120909,2.63898E-10,12,numerical,11,56,2,44,169,4000
0.042500000000000003,0.476769214772600,0.476769214508602,2.63998E-10,12,numerical,11,55,2,43,17,400
0.042750000000000003,0.476858725072406,0.476858724808338,2.64068E-10,12,numerical,11,55,2,43,171,4000
0.042999999999999997,0.476944535502915,0.476944535238779,2.64136E-10,12,numerical,11,55,2,43,43,1000
0.04303125,0.476954999153589,0.476954998889428,2.64161E-10,12,numerical,11,55,2,43,1377,32000
0.043062499999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,55,2,43,689,16000
0.04309375,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,55,2,43,1379,32000
0.043124999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,2,42,69,1600
0.043187499999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,2,42,691,16000
0.043249999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,2,42,173,4000
0.043374999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,2,42,347,8000
0.043499999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,1,43,87,2000
0.043749999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,54,1,43,7,160
0.043999999999999997,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,53,1,42,11,250
0.044499999999999998,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,53,1,42,89,2000
0.044999999999999998,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,52,1,41,9,200
0.045227272727272727,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,52,1,41,199,4400
0.045454545454545456,0.476960123355875,0.476960123090354,2.65521E-10,11,numerical,11,51,1,40,1,22
0.045727272727272728,0.477066433369770,0.477066433104117,2.65653E-10,11,numerical,10,51,2,40,503,11000
0.045999999999999999,0.477169280451139,0.477169280185384,2.65755E-10,11,numerical,10,51,2,40,23,500
0.046249999999999999,0.477260485666977,0.477260485401123,2.65854E-10,11,numerical,10,51,2,40,37,800
0.0465,0.477348723324488,0.477348723058535,2.65953E-10,11,numerical,10,50,2,39,93,2000
0.04675,0.477433961894627,0.477433961628605,2.66022E-10,11,numerical,10,50,2,39,187,4000
0.047,0.477516167845890,0.477516167579801,2.66089E-10,11,numerical,10,50,2,39,47,1000
0.0470625,0.477536241211119,0.477536240945007,2.66112E-10,11,numerical,10,50,2,39,753,16000
0.047125,0.477556122255249,0.477556121989114,2.66135E-10,11,numerical,10,50,2,39,377,8000
0.047140624999999999,0.477561062350123,0.477561062083989,2.66134E-10,11,numerical,10,50,2,39,3017,64000
0.047156249999999997,0.477565990411786,0.477565990145653,2.66133E-10,11,numerical,10,50,2,39,1509,32000
0.047171875000000002,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,3019,64000
0.0471875,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,151,3200
0.047218749999999997,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,1511,32000
0.04725,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,189,4000
0.047375,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,379,8000
0.047500000000000001,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,2,38,19,400
0.047750000000000001,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,1,39,191,4000
0.048000000000000001,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,49,1,39,6,125
0.048500000000000001,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,48,1,38,97,2000
0.049000000000000002,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,48,1,38,49,1000
0.049500000000000002,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,47,1,37,99,2000
0.050000000000000003,0.477569823171635,0.477569822903768,2.67867E-10,10,numerical,10,46,1,36,1,20
0.050250000000000003,0.477663365817910,0.477663365549939,2.67971E-10,10,numerical,9,46,2,36,201,4000
0.050500000000000003,0.477754594879436,0.477754594611361,2.68075E-10,10,numerical,9,46,2,36,101,2000
0.050750000000000003,0.477843492516273,0.477843492248098,2.68175E-10,10,numerical,9,46,2,36,203,4000
0.050999999999999997,0.477930039469342,0.477930039201067,2.68275E-10,10,numerical,9,46,2,36,51,1000
0.051249999999999997,0.478014215127859,0.478014214859485,2.68374E-10,10,numerical,9,45,2,35,41,800
0.051499999999999997,0.478095997355147,0.478095997086679,2.68468E-10,10,numerical,9,45,2,35,103,2000
0.051749999999999997,0.478175361835739,0.478175361567204,2.68535E-10,10,numerical,9,45,2,35,207,4000
0.051999999999999998,0.478252283133580,0.478252282864980,2.68600E-10,10,numerical,9,45,2,35,13,250
0.052062499999999998,0.478271128563564,0.478271128294942,2.68622E-10,10,numerical,9,45,2,35,833,16000
0.052124999999999998,0.478289819160847,0.478289818892229,2.68618E-10,10,numerical,9,44,2,34,417,8000
0.052140625000000003,0.478294467504384,0.478294467235741,2.68643E-10,10,numerical,9,44,2,34,3337,64000
0.052156250000000001,0.478299106101587,0.478299105832945,2.68642E-10,10,numerical,9,44,2,34,1669,32000
0.052171875,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,3339,64000
0.052187499999999998,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,167,3200
0.052218750000000001,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,1671,32000
0.052249999999999998,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,209,4000
0.052374999999999998,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,419,8000
0.052499999999999998,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,21,400
0.052749999999999998,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,2,34,211,4000
0.052999999999999999,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,44,1,35,53,1000
0.053499999999999999,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,43,1,34,107,2000
0.053999999999999999,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,43,1,34,27,500
0.0545,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,42,1,33,109,2000
0.055,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,42,1,33,11,200
0.05527777777777778,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,42,1,33,199,3600
0.055555555555555552,0.478300794839786,0.478300794568905,2.70881E-10,9,numerical,9,41,1,32,1,18
0.05577777777777778,0.478380330692008,0.478380330421021,2.70987E-10,9,numerical,8,41,2,32,251,4500
0.056000000000000001,0.478458458405998,0.478458458134906,2.71092E-10,9,numerical,8,41,2,32,7,125
0.056250000000000001,0.478544659666459,0.478544659395264,2.71195E-10,9,numerical,8,41,2,32,9,160
0.056500000000000002,0.478629057684855,0.478629057413531,2.71324E-10,9,numerical,8,41,2,32,113,2000
0.056750000000000002,0.478711639986482,0.478711639715058,2.71424E-10,9,numerical,8,41,2,32,227,4000
0.057000000000000002,0.478792393101559,0.478792392830065,2.71494E-10,9,numerical,8,40,2,31,57,1000
0.057250000000000002,0.478871302418966,0.478871302147375,2.71591E-10,9,numerical,8,40,2,31,229,4000
0.057500000000000002,0.478948352627594,0.478948352355908,2.71686E-10,9,numerical,8,40,2,31,23,400
0.057750000000000003,0.479023526612267,0.479023526340516,2.71751E-10,9,numerical,8,40,2,31,231,4000
0.058000000000000003,0.479096806835847,0.479096806564032,2.71815E-10,9,numerical,8,40,2,31,29,500
0.058125000000000003,0.479132730912143,0.479132730640284,2.71859E-10,9,numerical,8,40,2,31,93,1600
0.058250000000000003,0.479168174086616,0.479168173814739,2.71877E-10,9,numerical,8,39,2,30,233,4000
0.05828125,0.479176959624095,0.479176959352220,2.71875E-10,9,numerical,8,39,2,30,373,6400
0.058312500000000003,0.479185714680538,0.479185714408639,2.71899E-10,9,numerical,8,39,2,30,933,16000
0.05834375,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,1867,32000
0.058375000000000003,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,467,8000
0.058437500000000003,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,187,3200
0.058500000000000003,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,117,2000
0.058749999999999997,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,47,800
0.058999999999999997,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,2,30,59,1000
0.059499999999999997,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,39,1,31,119,2000
0.059999999999999998,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,38,1,30,3,50
0.060499999999999998,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,38,1,30,121,2000
0.060999999999999999,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,37,1,29,61,1000
0.061499999999999999,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,37,1,29,123,2000
0.062,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,37,1,29,31,500
0.06225,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,37,1,29,249,4000
0.0625,0.479190143891157,0.479190143616202,2.74955E-10,8,numerical,8,36,1,28,1,16
0.06275,0.479275153652127,0.479275153377063,2.75064E-10,8,numerical,7,36,2,28,251,4000
0.063,0.479358846659352,0.479358846384154,2.75198E-10,8,numerical,7,36,2,28,63,1000
0.063500000000000001,0.479522260272447,0.479522259997012,2.75435E-10,8,numerical,7,36,2,28,127,2000
0.064000000000000001,0.479680333692562,0.479680333416923,2.75639E-10,8,numerical,7,36,2,28,8,125
0.064500000000000002,0.479833006328688,0.479833006052850,2.75838E-10,8,numerical,7,35,2,27,129,2000
0.065000000000000002,0.479980208074436,0.479980207798405,2.76031E-10,8,numerical,7,35,2,27,13,200
0.065500000000000003,0.480121858073377,0.480121857797188,2.76189E-10,8,numerical,7,35,2,27,131,2000
0.066000000000000003,0.480257864028665,0.480257863752351,2.76314E-10,8,numerical,7,34,2,26,33,500
0.066062499999999996,0.480274462980076,0.480274462703739,2.76337E-10,8,numerical,7,34,2,26,1057,16000
0.066125000000000003,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,529,8000
0.066187499999999996,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,1059,16000
0.066250000000000003,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,53,800
0.066375000000000003,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,531,8000
0.066500000000000004,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,133,2000
0.066750000000000004,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,267,4000
0.067000000000000004,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,2,26,67,1000
0.067500000000000004,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,34,1,27,27,400
0.068000000000000005,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,33,1,26,17,250
0.068500000000000005,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,33,1,26,137,2000
0.069000000000000006,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,33,1,26,69,1000
0.069500000000000006,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,32,1,25,139,2000
0.070000000000000007,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,32,1,25,7,100
0.070499999999999993,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,32,1,25,141,2000
0.070999999999999994,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,32,1,25,71,1000
0.071214285714285716,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,32,1,25,997,14000
0.071428571428571425,0.480288205355487,0.480288204951251,4.04236E-10,7,numerical,7,31,1,24,1,14
0.071714285714285717,0.480379851781959,0.480379851377532,4.04427E-10,7,numerical,6,31,2,24,251,3500
0.071999999999999995,0.480470302393459,0.480470301988276,4.05183E-10,7,numerical,6,31,2,24,9,125
0.072499999999999995,0.480625705609264,0.480625705204209,4.05055E-10,7,numerical,6,31,2,24,29,400
0.072999999999999995,0.480777420709062,0.480777420303633,4.05429E-10,7,numerical,6,31,2,24,73,1000
0.073499999999999996,0.480925424671497,0.480925424265746,4.05751E-10,7,numerical,6,31,2,24,147,2000
0.073999999999999996,0.481069690370178,0.481069689964115,4.06063E-10,7,numerical,6,30,2,23,37,500
0.074499999999999997,0.481210184686044,0.481210184279672,4.06372E-10,7,numerical,6,30,2,23,149,2000
0.074999999999999997,0.481346868895083,0.481346868488463,4.06620E-10,7,numerical,6,30,2,23,3,40
0.075499999999999998,0.481479698502768,0.481479698095904,4.06864E-10,7,numerical,6,30,2,23,151,2000
0.075999999999999998,0.481608622603109,0.481608622196010,4.07099E-10,7,numerical,6,29,2,22,19,250
0.076062500000000005,0.481624460893101,0.481624460485461,4.07640E-10,7,numerical,6,29,2,22,1217,16000
0.076124999999999998,0.481640236807038,0.481640236399906,4.07132E-10,7,numerical,6,29,2,22,609,8000
0.076156249999999995,0.481648101610656,0.481648101203477,4.07179E-10,7,numerical,6,29,2,22,2437,32000
0.076187500000000005,0.481655950641345,0.481655950234171,4.07174E-10,7,numerical,6,29,2,22,1219,16000
0.076218750000000002,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,2439,32000
0.076249999999999998,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,61,800
0.076374999999999998,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,611,8000
0.076499999999999999,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,153,2000
0.076749999999999999,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,307,4000
0.076999999999999999,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,77,1000
0.077499999999999999,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,2,22,31,400
0.078,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,29,1,23,39,500
0.0785,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,28,1,22,157,2000
0.079000000000000001,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,28,1,22,79,1000
0.079500000000000001,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,28,1,22,159,2000
0.080000000000000002,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,28,1,22,2,25
0.080500000000000002,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,28,1,22,161,2000
0.081000000000000003,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,81,1000
0.081500000000000003,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,163,2000
0.082000000000000003,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,41,500
0.082500000000000004,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,33,400
0.083000000000000004,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,83,1000
0.083166666666666667,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,27,1,21,499,6000
0.083333333333333329,0.481657466434650,0.481657466017740,4.16910E-10,6,numerical,6,26,1,20,1,12
0.083666666666666667,0.481756894742121,0.481756894324890,4.17231E-10,6,numerical,5,26,2,20,251,3000
0.084000000000000005,0.481855285345477,0.481855284927932,4.17545E-10,6,numerical,5,26,2,20,21,250
0.084500000000000006,0.482000929558056,0.482000929140043,4.18013E-10,6,numerical,5,26,2,20,169,2000
0.085000000000000006,0.482144247100486,0.482144246682058,4.18428E-10,6,numerical,5,26,2,20,17,200
0.085500000000000007,0.482285239889462,0.482285239470395,4.19067E-10,6,numerical,5,26,2,20,171,2000
0.085999999999999993,0.482423908888906,0.482423908469612,4.19294E-10,6,numerical,5,26,2,20,43,500
0.086499999999999994,0.482560252418543,0.482560251998849,4.19694E-10,6,numerical,5,25,2,19,173,2000
0.086999999999999994,0.482694266861517,0.482694266441426,4.20091E-10,6,numerical,5,25,2,19,87,1000
0.087499999999999994,0.482825945942759,0.482825945522337,4.20422E-10,6,numerical,5,25,2,19,7,80
0.087999999999999995,0.482955281773783,0.482955281352971,4.20812E-10,6,numerical,5,25,2,19,11,125
0.088499999999999995,0.483082263196667,0.483082262775532,4.21135E-10,6,numerical,5,25,2,19,177,2000
0.088999999999999996,0.483206877223144,0.483206876801689,4.21455E-10,6,numerical,5,25,2,19,89,1000
0.089249999999999996,0.483268291330427,0.483268290908839,4.21588E-10,6,numerical,5,25,2,19,357,4000
0.089499999999999996,0.483329107241458,0.483329106819744,4.21714E-10,6,numerical,5,24,2,18,179,2000
0.089531250000000007,0.483336667086972,0.483336666665205,4.21767E-10,6,numerical,5,24,2,18,573,6400
0.089562500000000003,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,1433,16000
0.08959375,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,2867,32000
0.089624999999999996,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,717,8000
0.089687500000000003,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,287,3200
0.089749999999999996,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,359,4000
0.089874999999999997,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,719,8000
0.089999999999999997,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,9,100
0.090499999999999997,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,181,2000
0.090999999999999998,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,91,1000
0.091499999999999998,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,183,2000
0.091999999999999998,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,2,18,23,250
0.092499999999999999,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,24,1,19,37,400
0.092999999999999999,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,93,1000
0.0935,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,187,2000
0.094,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,47,500
0.094500000000000001,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,189,2000
0.095000000000000001,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,19,200
0.095500000000000002,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,191,2000
0.096000000000000002,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,23,1,18,12,125
0.096500000000000002,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,193,2000
0.097000000000000003,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,97,1000
0.097500000000000003,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,39,400
0.098000000000000004,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,49,500
0.098500000000000004,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,197,2000
0.099000000000000005,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,99,1000
0.099500000000000005,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,22,1,17,199,2000
0.10000000000000001,0.483339684731439,0.483339684292521,4.38918E-10,5,numerical,5,21,1,16,1,10
0.10050000000000001,0.483473085833982,0.483473085394393,4.39589E-10,5,numerical,4,21,2,16,201,2000
0.10100000000000001,0.483605135550061,0.483605135109853,4.40208E-10,5,numerical,4,21,2,16,101,1000
0.10150000000000001,0.483735848682247,0.483735848241421,4.40826E-10,5,numerical,4,21,2,16,203,2000
0.10199999999999999,0.483865238875035,0.483865238433592,4.41443E-10,5,numerical,4,21,2,16,51,500
0.10249999999999999,0.483993319057140,0.483993318614973,4.42167E-10,5,numerical,4,21,2,16,41,400
0.10299999999999999,0.484120102868006,0.484120102425279,4.42727E-10,5,numerical,4,21,2,16,103,1000
0.10349999999999999,0.484245603247556,0.484245602804215,4.43341E-10,5,numerical,4,21,2,16,207,2000
0.104,0.484369832459414,0.484369832015523,4.43891E-10,5,numerical,4,21,2,16,13,125
0.1045,0.484492802686187,0.484492802241692,4.44495E-10,5,numerical,4,20,2,15,209,2000
0.105,0.484614525967503,0.484614525522398,4.45105E-10,5,numerical,4,20,2,15,21,200
0.1055,0.484735013773613,0.484735013327888,4.45725E-10,5,numerical,4,20,2,15,211,2000
0.106,0.484854277188951,0.484854276742692,4.46259E-10,5,numerical,4,20,2,15,53,500
0.1065,0.484972327123697,0.484972326676904,4.46793E-10,5,numerical,4,20,2,15,213,2000
0.107,0.485089173862369,0.485089173415034,4.47335E-10,5,numerical,4,20,2,15,107,1000
0.107125,0.485118198622493,0.485118198174970,4.47523E-10,5,numerical,4,20,2,15,857,8000
0.10725,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,429,4000
0.107375,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,859,8000
0.1075,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,43,400
0.10775,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,431,4000
0.108,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,27,250
0.1085,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,20,2,15,217,2000
0.109,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,2,14,109,1000
0.1095,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,2,14,219,2000
0.11,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,2,14,11,100
0.1105,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,2,14,221,2000
0.111,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,2,14,111,1000
0.1115,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,1,15,223,2000
0.112,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,1,15,14,125
0.1125,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,1,15,9,80
0.113,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,1,15,113,1000
0.1135,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,19,1,15,227,2000
0.114,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,57,500
0.1145,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,229,2000
0.115,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,23,200
0.11550000000000001,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,231,2000
0.11600000000000001,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,29,250
0.11650000000000001,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,233,2000
0.11700000000000001,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,117,1000
0.11749999999999999,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,47,400
0.11799999999999999,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,59,500
0.11849999999999999,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,237,2000
0.11899999999999999,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,18,1,14,119,1000
0.1195,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,239,2000
0.12,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,3,25
0.1205,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,241,2000
0.121,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,121,1000
0.1215,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,243,2000
0.122,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,61,500
0.1225,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,49,400
0.123,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,123,1000
0.1235,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,247,2000
0.124,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,31,250
0.1245,0.485145449638367,0.485145449638366,1E-15,4,numerical,4,17,1,13,249,2000
0.125,0.485145449638367,0.485145449638366,1E-15,4,analytic,4,4,0,0,1,8
0.126,0.485356047483221,0.485356047483220,1E-15,4,analytic,4,4,0,0,63,500
0.127,0.485563291903739,0.485563291903738,1E-15,4,analytic,4,4,0,0,127,1000
0.128,0.485767246948265,0.485767246948264,1E-15,4,analytic,4,4,0,0,16,125
0.129,0.485967975194619,0.485967975194618,1E-15,4,analytic,4,4,0,0,129,1000
0.13,0.486165537789789,0.486165537789788,1E-15,4,analytic,4,4,0,0,13,100
0.13100000000000001,0.486359994488401,0.486359994488400,1E-15,4,analytic,4,4,0,0,131,1000
0.13200000000000001,0.486551403689987,0.486551403689986,1E-15,4,analytic,4,4,0,0,33,250
0.13300000000000001,0.486739822475108,0.486739822475107,1E-15,4,analytic,4,4,0,0,133,1000
0.13400000000000001,0.486925306640372,0.486925306640371,1E-15,4,analytic,4,4,0,0,67,500
0.13500000000000001,0.487107910732378,0.487107910732377,1E-15,4,analytic,4,4,0,0,27,200
0.13600000000000001,0.487287688080626,0.487287688080625,1E-15,4,analytic,4,4,0,0,17,125
0.13700000000000001,0.487464690829429,0.487464690829428,1E-15,4,analytic,4,4,0,0,137,1000
0.13784108318496127,0.487611454046640,0.487611454046639,1E-15,4,analytic,4,4,0,0,3329,24151
0.13800000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,69,500
0.13900000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,139,1000
0.14000000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,7,50
0.14099999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,141,1000
0.14199999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,71,500
0.14299999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,143,1000
0.14399999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,18,125
0.14499999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,29,200
0.14599999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,73,500
0.14699999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,147,1000
0.14799999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,37,250
0.14899999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,149,1000
0.14999999999999999,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,3,20
0.151,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,151,1000
0.152,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,19,125
0.153,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,153,1000
0.154,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,77,500
0.155,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,31,200
0.156,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,39,250
0.157,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,157,1000
0.158,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,79,500
0.159,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,159,1000
0.16,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,4,25
0.161,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,161,1000
0.16200000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,81,500
0.16300000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,163,1000
0.16400000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,41,250
0.16500000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,33,200
0.16600000000000001,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,83,500
0.16666666666666666,0.487611454046640,0.487611454046639,1E-15,3,analytic,3,3,0,0,1,6
0.16700000000000001,0.487662963474688,0.487662963474687,1E-15,3,analytic,3,3,0,0,167,1000
0.16800000000000001,0.487816186036830,0.487816186036829,1E-15,3,analytic,3,3,0,0,21,125
0.16900000000000001,0.487967471947290,0.487967471947289,1E-15,3,analytic,3,3,0,0,169,1000
0.17000000000000001,0.488116849002528,0.488116849002527,1E-15,3,analytic,3,3,0,0,17,100
0.17100000000000001,0.488264344526174,0.488264344526173,1E-15,3,analytic,3,3,0,0,171,1000
0.17199999999999999,0.488409985378435,0.488409985378434,1E-15,3,analytic,3,3,0,0,43,250
0.17299999999999999,0.488553797965290,0.488553797965289,1E-15,3,analytic,3,3,0,0,173,1000
0.17399999999999999,0.488695808247471,0.488695808247470,1E-15,3,analytic,3,3,0,0,87,500
0.17499999999999999,0.488836041749241,0.488836041749240,1E-15,3,analytic,3,3,0,0,7,40
0.17599999999999999,0.488974523566975,0.488974523566974,1E-15,3,analytic,3,3,0,0,22,125
0.17699999999999999,0.489111278377548,0.489111278377547,1E-15,3,analytic,3,3,0,0,177,1000
0.17799999999999999,0.489246330446526,0.489246330446525,1E-15,3,analytic,3,3,0,0,89,500
0.17899999999999999,0.489379703636187,0.489379703636186,1E-15,3,analytic,3,3,0,0,179,1000
0.17999999999999999,0.489511421413350,0.489511421413349,1E-15,3,analytic,3,3,0,0,9,50
0.18099999999999999,0.489641506857035,0.489641506857034,1E-15,3,analytic,3,3,0,0,181,1000
0.182,0.489769982665952,0.489769982665951,1E-15,3,analytic,3,3,0,0,91,500
0.183,0.489896871165824,0.489896871165823,1E-15,3,analytic,3,3,0,0,183,1000
0.184,0.490022194316548,0.490022194316547,1E-15,3,analytic,3,3,0,0,23,125
0.185,0.490145973719195,0.490145973719194,1E-15,3,analytic,3,3,0,0,37,200
0.186,0.490268230622864,0.490268230622863,1E-15,3,analytic,3,3,0,0,93,500
0.187,0.490388985931375,0.490388985931374,1E-15,3,analytic,3,3,0,0,187,1000
0.188,0.490508260209825,0.490508260209824,1E-15,3,analytic,3,3,0,0,47,250
0.189,0.490626073690997,0.490626073690996,1E-15,3,analytic,3,3,0,0,189,1000
0.19,0.490742446281629,0.490742446281628,1E-15,3,analytic,3,3,0,0,19,100
0.191,0.490857397568550,0.490857397568549,1E-15,3,analytic,3,3,0,0,191,1000
0.192,0.490970946824679,0.490970946824678,1E-15,3,analytic,3,3,0,0,24,125
0.193,0.491083113014903,0.491083113014902,1E-15,3,analytic,3,3,0,0,193,1000
0.19400000000000001,0.491193914801818,0.491193914801817,1E-15,3,analytic,3,3,0,0,97,500
0.19500000000000001,0.491303370551355,0.491303370551354,1E-15,3,analytic,3,3,0,0,39,200
0.19600000000000001,0.491411498338283,0.491411498338282,1E-15,3,analytic,3,3,0,0,49,250
0.19700000000000001,0.491518315951595,0.491518315951594,1E-15,3,analytic,3,3,0,0,197,1000
0.19800000000000001,0.491623840899780,0.491623840899779,1E-15,3,analytic,3,3,0,0,99,500
0.19900000000000001,0.491728090415983,0.491728090415982,1E-15,3,analytic,3,3,0,0,199,1000
0.20000000000000001,0.491831081463057,0.491831081463056,1E-15,3,analytic,3,3,0,0,1,5
0.20100000000000001,0.491932830738505,0.491932830738504,1E-15,3,analytic,3,3,0,0,201,1000
0.20200000000000001,0.492033354679326,0.492033354679325,1E-15,3,analytic,3,3,0,0,101,500
0.20300000000000001,0.492132669466750,0.492132669466749,1E-15,3,analytic,3,3,0,0,203,1000
0.20355731225296442,0.492187500000000,0.492187500000000,0E-15,3,analytic,3,3,0,0,103,506
0.20399999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,51,250
0.20499999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,41,200
0.20599999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,103,500
0.20699999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,207,1000
0.20799999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,26,125
0.20899999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,209,1000
0.20999999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,21,100
0.21099999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,211,1000
0.21199999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,53,250
0.21299999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,213,1000
0.214,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,107,500
0.215,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,43,200
0.216,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,27,125
0.217,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,217,1000
0.218,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,109,500
0.219,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,219,1000
0.22,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,11,50
0.221,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,221,1000
0.222,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,111,500
0.223,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,223,1000
0.224,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,28,125
0.22500000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,9,40
0.22600000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,113,500
0.22700000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,227,1000
0.22800000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,57,250
0.22900000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,229,1000
0.23000000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,23,100
0.23100000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,231,1000
0.23200000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,29,125
0.23300000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,233,1000
0.23400000000000001,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,117,500
0.23499999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,47,200
0.23599999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,59,250
0.23699999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,237,1000
0.23799999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,119,500
0.23899999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,239,1000
0.23999999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,6,25
0.24099999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,241,1000
0.24199999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,121,500
0.24299999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,243,1000
0.24399999999999999,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,61,250
0.245,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,49,200
0.246,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,123,500
0.247,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,247,1000
0.248,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,31,125
0.249,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,249,1000
0.25,0.492187500000000,0.492187500000000,0E-15,2,analytic,2,2,0,0,1,4

